Alquist 3.0: Alexa Prize Bot Using Conversational Knowledge Graph

The third version of the open-domain dialogue system Alquist developed within the Alexa Prize 2020 competition is designed to conduct coherent and engaging conversations on popular topics. The main novel contribution is the introduction of a system leveraging an innovative approach based on a conversational knowledge graph and adjacency pairs. The conversational knowledge graph allows the system to utilize knowledge expressed during the dialogue in consequent turns and across conversations. Dialogue adjacency pairs divide the conversation into small conversational structures, which can be combined and allow the system to react to a wide range of user inputs flexibly. We discuss and describe Alquist's pipeline, data acquisition and processing, dialogue manager, NLG, knowledge aggregation, and a hierarchy of adjacency pairs. We present the experimental results of the individual parts of the system.

==> ap_2020.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017) (preloaded format=pdflatex 2017.5.23)  28 JUL 2017 09:59
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**ap_2017.tex
(./ap_2017.tex
LaTeX2e <2017-04-15>
Babel <3.10> and hyphenation patterns for 84 language(s) loaded.
(/usr/local/texlive/2017/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/local/texlive/2017/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2014/09/29 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (./ap_2017.sty
Package: ap_2020 2017/07/25 Alexa Prize 2020 submission/camera-ready style file


(/usr/local/texlive/2017/texmf-dist/tex/latex/lineno/lineno.sty
Package: lineno 2005/11/02 line numbers on paragraphs v4.41
\linenopenalty=\count87
\output=\toks14
\linenoprevgraf=\count88
\linenumbersep=\dimen103
\linenumberwidth=\dimen104
\c@linenumber=\count89
\c@pagewiselinenumber=\count90
\c@LN@truepage=\count91
\c@internallinenumber=\count92
\c@internallinenumbers=\count93
\quotelinenumbersep=\dimen105
\bframerule=\dimen106
\bframesep=\dimen107
\bframebox=\box26
LaTeX Info: Redefining \\ on input line 3056.
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip43
\bibsep=\skip44
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count94
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/geometry/geometry.sty
Package: geometry 2010/09/12 v5.6 Page Geometry

(/usr/local/texlive/2017/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks15
)
(/usr/local/texlive/2017/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2017/03/15 v3.2 Provides the ifpdf switch
)
(/usr/local/texlive/2017/texmf-dist/tex/generic/oberdiek/ifvtex.sty
Package: ifvtex 2016/05/16 v1.6 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
)
(/usr/local/texlive/2017/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
\Gm@cnth=\count95
\Gm@cntv=\count96
\c@Gm@tempcnt=\count97
\Gm@bindingoffset=\dimen108
\Gm@wd@mp=\dimen109
\Gm@odd@mp=\dimen110
\Gm@even@mp=\dimen111
\Gm@layoutwidth=\dimen112
\Gm@layoutheight=\dimen113
\Gm@layouthoffset=\dimen114
\Gm@layoutvoffset=\dimen115
\Gm@dimlist=\toks16
)
\@apabovecaptionskip=\skip45
\@apbelowcaptionskip=\skip46
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/base/inputenc.sty
Package: inputenc 2015/03/17 v1.2c Input encoding file
\inpenc@prehook=\toks17
\inpenc@posthook=\toks18

(/usr/local/texlive/2017/texmf-dist/tex/latex/base/utf8.def
File: utf8.def 2017/01/28 v1.1t UTF-8 support for inputenc
Now handling font encoding OML ...
... no UTF-8 mapping file for font encoding OML
Now handling font encoding T1 ...
... processing UTF-8 mapping file for font encoding T1

(/usr/local/texlive/2017/texmf-dist/tex/latex/base/t1enc.dfu
File: t1enc.dfu 2017/01/28 v1.1t UTF-8 support for inputenc
   defining Unicode char U+00A0 (decimal 160)
   defining Unicode char U+00A1 (decimal 161)
   defining Unicode char U+00A3 (decimal 163)
   defining Unicode char U+00AB (decimal 171)
   defining Unicode char U+00AD (decimal 173)
   defining Unicode char U+00BB (decimal 187)
   defining Unicode char U+00BF (decimal 191)
   defining Unicode char U+00C0 (decimal 192)
   defining Unicode char U+00C1 (decimal 193)
   defining Unicode char U+00C2 (decimal 194)
   defining Unicode char U+00C3 (decimal 195)
   defining Unicode char U+00C4 (decimal 196)
   defining Unicode char U+00C5 (decimal 197)
   defining Unicode char U+00C6 (decimal 198)
   defining Unicode char U+00C7 (decimal 199)
   defining Unicode char U+00C8 (decimal 200)
   defining Unicode char U+00C9 (decimal 201)
   defining Unicode char U+00CA (decimal 202)
   defining Unicode char U+00CB (decimal 203)
   defining Unicode char U+00CC (decimal 204)
   defining Unicode char U+00CD (decimal 205)
   defining Unicode char U+00CE (decimal 206)
   defining Unicode char U+00CF (decimal 207)
   defining Unicode char U+00D0 (decimal 208)
   defining Unicode char U+00D1 (decimal 209)
   defining Unicode char U+00D2 (decimal 210)
   defining Unicode char U+00D3 (decimal 211)
   defining Unicode char U+00D4 (decimal 212)
   defining Unicode char U+00D5 (decimal 213)
   defining Unicode char U+00D6 (decimal 214)
   defining Unicode char U+00D8 (decimal 216)
   defining Unicode char U+00D9 (decimal 217)
   defining Unicode char U+00DA (decimal 218)
   defining Unicode char U+00DB (decimal 219)
   defining Unicode char U+00DC (decimal 220)
   defining Unicode char U+00DD (decimal 221)
   defining Unicode char U+00DE (decimal 222)
   defining Unicode char U+00DF (decimal 223)
   defining Unicode char U+00E0 (decimal 224)
   defining Unicode char U+00E1 (decimal 225)
   defining Unicode char U+00E2 (decimal 226)
   defining Unicode char U+00E3 (decimal 227)
   defining Unicode char U+00E4 (decimal 228)
   defining Unicode char U+00E5 (decimal 229)
   defining Unicode char U+00E6 (decimal 230)
   defining Unicode char U+00E7 (decimal 231)
   defining Unicode char U+00E8 (decimal 232)
   defining Unicode char U+00E9 (decimal 233)
   defining Unicode char U+00EA (decimal 234)
   defining Unicode char U+00EB (decimal 235)
   defining Unicode char U+00EC (decimal 236)
   defining Unicode char U+00ED (decimal 237)
   defining Unicode char U+00EE (decimal 238)
   defining Unicode char U+00EF (decimal 239)
   defining Unicode char U+00F0 (decimal 240)
   defining Unicode char U+00F1 (decimal 241)
   defining Unicode char U+00F2 (decimal 242)
   defining Unicode char U+00F3 (decimal 243)
   defining Unicode char U+00F4 (decimal 244)
   defining Unicode char U+00F5 (decimal 245)
   defining Unicode char U+00F6 (decimal 246)
   defining Unicode char U+00F8 (decimal 248)
   defining Unicode char U+00F9 (decimal 249)
   defining Unicode char U+00FA (decimal 250)
   defining Unicode char U+00FB (decimal 251)
   defining Unicode char U+00FC (decimal 252)
   defining Unicode char U+00FD (decimal 253)
   defining Unicode char U+00FE (decimal 254)
   defining Unicode char U+00FF (decimal 255)
   defining Unicode char U+0100 (decimal 256)
   defining Unicode char U+0101 (decimal 257)
   defining Unicode char U+0102 (decimal 258)
   defining Unicode char U+0103 (decimal 259)
   defining Unicode char U+0104 (decimal 260)
   defining Unicode char U+0105 (decimal 261)
   defining Unicode char U+0106 (decimal 262)
   defining Unicode char U+0107 (decimal 263)
   defining Unicode char U+0108 (decimal 264)
   defining Unicode char U+0109 (decimal 265)
   defining Unicode char U+010A (decimal 266)
   defining Unicode char U+010B (decimal 267)
   defining Unicode char U+010C (decimal 268)
   defining Unicode char U+010D (decimal 269)
   defining Unicode char U+010E (decimal 270)
   defining Unicode char U+010F (decimal 271)
   defining Unicode char U+0110 (decimal 272)
   defining Unicode char U+0111 (decimal 273)
   defining Unicode char U+0112 (decimal 274)
   defining Unicode char U+0113 (decimal 275)
   defining Unicode char U+0114 (decimal 276)
   defining Unicode char U+0115 (decimal 277)
   defining Unicode char U+0116 (decimal 278)
   defining Unicode char U+0117 (decimal 279)
   defining Unicode char U+0118 (decimal 280)
   defining Unicode char U+0119 (decimal 281)
   defining Unicode char U+011A (decimal 282)
   defining Unicode char U+011B (decimal 283)
   defining Unicode char U+011C (decimal 284)
   defining Unicode char U+011D (decimal 285)
   defining Unicode char U+011E (decimal 286)
   defining Unicode char U+011F (decimal 287)
   defining Unicode char U+0120 (decimal 288)
   defining Unicode char U+0121 (decimal 289)
   defining Unicode char U+0122 (decimal 290)
   defining Unicode char U+0123 (decimal 291)
   defining Unicode char U+0124 (decimal 292)
   defining Unicode char U+0125 (decimal 293)
   defining Unicode char U+0128 (decimal 296)
   defining Unicode char U+0129 (decimal 297)
   defining Unicode char U+012A (decimal 298)
   defining Unicode char U+012B (decimal 299)
   defining Unicode char U+012C (decimal 300)
   defining Unicode char U+012D (decimal 301)
   defining Unicode char U+012E (decimal 302)
   defining Unicode char U+012F (decimal 303)
   defining Unicode char U+0130 (decimal 304)
   defining Unicode char U+0131 (decimal 305)
   defining Unicode char U+0132 (decimal 306)
   defining Unicode char U+0133 (decimal 307)
   defining Unicode char U+0134 (decimal 308)
   defining Unicode char U+0135 (decimal 309)
   defining Unicode char U+0136 (decimal 310)
   defining Unicode char U+0137 (decimal 311)
   defining Unicode char U+0139 (decimal 313)
   defining Unicode char U+013A (decimal 314)
   defining Unicode char U+013B (decimal 315)
   defining Unicode char U+013C (decimal 316)
   defining Unicode char U+013D (decimal 317)
   defining Unicode char U+013E (decimal 318)
   defining Unicode char U+0141 (decimal 321)
   defining Unicode char U+0142 (decimal 322)
   defining Unicode char U+0143 (decimal 323)
   defining Unicode char U+0144 (decimal 324)
   defining Unicode char U+0145 (decimal 325)
   defining Unicode char U+0146 (decimal 326)
   defining Unicode char U+0147 (decimal 327)
   defining Unicode char U+0148 (decimal 328)
   defining Unicode char U+014A (decimal 330)
   defining Unicode char U+014B (decimal 331)
   defining Unicode char U+014C (decimal 332)
   defining Unicode char U+014D (decimal 333)
   defining Unicode char U+014E (decimal 334)
   defining Unicode char U+014F (decimal 335)
   defining Unicode char U+0150 (decimal 336)
   defining Unicode char U+0151 (decimal 337)
   defining Unicode char U+0152 (decimal 338)
   defining Unicode char U+0153 (decimal 339)
   defining Unicode char U+0154 (decimal 340)
   defining Unicode char U+0155 (decimal 341)
   defining Unicode char U+0156 (decimal 342)
   defining Unicode char U+0157 (decimal 343)
   defining Unicode char U+0158 (decimal 344)
   defining Unicode char U+0159 (decimal 345)
   defining Unicode char U+015A (decimal 346)
   defining Unicode char U+015B (decimal 347)
   defining Unicode char U+015C (decimal 348)
   defining Unicode char U+015D (decimal 349)
   defining Unicode char U+015E (decimal 350)
   defining Unicode char U+015F (decimal 351)
   defining Unicode char U+0160 (decimal 352)
   defining Unicode char U+0161 (decimal 353)
   defining Unicode char U+0162 (decimal 354)
   defining Unicode char U+0163 (decimal 355)
   defining Unicode char U+0164 (decimal 356)
   defining Unicode char U+0165 (decimal 357)
   defining Unicode char U+0168 (decimal 360)
   defining Unicode char U+0169 (decimal 361)
   defining Unicode char U+016A (decimal 362)
   defining Unicode char U+016B (decimal 363)
   defining Unicode char U+016C (decimal 364)
   defining Unicode char U+016D (decimal 365)
   defining Unicode char U+016E (decimal 366)
   defining Unicode char U+016F (decimal 367)
   defining Unicode char U+0170 (decimal 368)
   defining Unicode char U+0171 (decimal 369)
   defining Unicode char U+0172 (decimal 370)
   defining Unicode char U+0173 (decimal 371)
   defining Unicode char U+0174 (decimal 372)
   defining Unicode char U+0175 (decimal 373)
   defining Unicode char U+0176 (decimal 374)
   defining Unicode char U+0177 (decimal 375)
   defining Unicode char U+0178 (decimal 376)
   defining Unicode char U+0179 (decimal 377)
   defining Unicode char U+017A (decimal 378)
   defining Unicode char U+017B (decimal 379)
   defining Unicode char U+017C (decimal 380)
   defining Unicode char U+017D (decimal 381)
   defining Unicode char U+017E (decimal 382)
   defining Unicode char U+01CD (decimal 461)
   defining Unicode char U+01CE (decimal 462)
   defining Unicode char U+01CF (decimal 463)
   defining Unicode char U+01D0 (decimal 464)
   defining Unicode char U+01D1 (decimal 465)
   defining Unicode char U+01D2 (decimal 466)
   defining Unicode char U+01D3 (decimal 467)
   defining Unicode char U+01D4 (decimal 468)
   defining Unicode char U+01E2 (decimal 482)
   defining Unicode char U+01E3 (decimal 483)
   defining Unicode char U+01E6 (decimal 486)
   defining Unicode char U+01E7 (decimal 487)
   defining Unicode char U+01E8 (decimal 488)
   defining Unicode char U+01E9 (decimal 489)
   defining Unicode char U+01EA (decimal 490)
   defining Unicode char U+01EB (decimal 491)
   defining Unicode char U+01F0 (decimal 496)
   defining Unicode char U+01F4 (decimal 500)
   defining Unicode char U+01F5 (decimal 501)
   defining Unicode char U+0218 (decimal 536)
   defining Unicode char U+0219 (decimal 537)
   defining Unicode char U+021A (decimal 538)
   defining Unicode char U+021B (decimal 539)
   defining Unicode char U+0232 (decimal 562)
   defining Unicode char U+0233 (decimal 563)
   defining Unicode char U+1E02 (decimal 7682)
   defining Unicode char U+1E03 (decimal 7683)
   defining Unicode char U+200C (decimal 8204)
   defining Unicode char U+2010 (decimal 8208)
   defining Unicode char U+2011 (decimal 8209)
   defining Unicode char U+2012 (decimal 8210)
   defining Unicode char U+2013 (decimal 8211)
   defining Unicode char U+2014 (decimal 8212)
   defining Unicode char U+2015 (decimal 8213)
   defining Unicode char U+2018 (decimal 8216)
   defining Unicode char U+2019 (decimal 8217)
   defining Unicode char U+201A (decimal 8218)
   defining Unicode char U+201C (decimal 8220)
   defining Unicode char U+201D (decimal 8221)
   defining Unicode char U+201E (decimal 8222)
   defining Unicode char U+2030 (decimal 8240)
   defining Unicode char U+2031 (decimal 8241)
   defining Unicode char U+2039 (decimal 8249)
   defining Unicode char U+203A (decimal 8250)
   defining Unicode char U+2423 (decimal 9251)
   defining Unicode char U+1E20 (decimal 7712)
   defining Unicode char U+1E21 (decimal 7713)
)
Now handling font encoding OT1 ...
... processing UTF-8 mapping file for font encoding OT1

(/usr/local/texlive/2017/texmf-dist/tex/latex/base/ot1enc.dfu
File: ot1enc.dfu 2017/01/28 v1.1t UTF-8 support for inputenc
   defining Unicode char U+00A0 (decimal 160)
   defining Unicode char U+00A1 (decimal 161)
   defining Unicode char U+00A3 (decimal 163)
   defining Unicode char U+00AD (decimal 173)
   defining Unicode char U+00B8 (decimal 184)
   defining Unicode char U+00BF (decimal 191)
   defining Unicode char U+00C5 (decimal 197)
   defining Unicode char U+00C6 (decimal 198)
   defining Unicode char U+00D8 (decimal 216)
   defining Unicode char U+00DF (decimal 223)
   defining Unicode char U+00E6 (decimal 230)
   defining Unicode char U+00EC (decimal 236)
   defining Unicode char U+00ED (decimal 237)
   defining Unicode char U+00EE (decimal 238)
   defining Unicode char U+00EF (decimal 239)
   defining Unicode char U+00F8 (decimal 248)
   defining Unicode char U+0131 (decimal 305)
   defining Unicode char U+0141 (decimal 321)
   defining Unicode char U+0142 (decimal 322)
   defining Unicode char U+0152 (decimal 338)
   defining Unicode char U+0153 (decimal 339)
   defining Unicode char U+0174 (decimal 372)
   defining Unicode char U+0175 (decimal 373)
   defining Unicode char U+0176 (decimal 374)
   defining Unicode char U+0177 (decimal 375)
   defining Unicode char U+0218 (decimal 536)
   defining Unicode char U+0219 (decimal 537)
   defining Unicode char U+021A (decimal 538)
   defining Unicode char U+021B (decimal 539)
   defining Unicode char U+2013 (decimal 8211)
   defining Unicode char U+2014 (decimal 8212)
   defining Unicode char U+2018 (decimal 8216)
   defining Unicode char U+2019 (decimal 8217)
   defining Unicode char U+201C (decimal 8220)
   defining Unicode char U+201D (decimal 8221)
)
Now handling font encoding OMS ...
... processing UTF-8 mapping file for font encoding OMS

(/usr/local/texlive/2017/texmf-dist/tex/latex/base/omsenc.dfu
File: omsenc.dfu 2017/01/28 v1.1t UTF-8 support for inputenc
   defining Unicode char U+00A7 (decimal 167)
   defining Unicode char U+00B6 (decimal 182)
   defining Unicode char U+00B7 (decimal 183)
   defining Unicode char U+2020 (decimal 8224)
   defining Unicode char U+2021 (decimal 8225)
   defining Unicode char U+2022 (decimal 8226)
)
Now handling font encoding OMX ...
... no UTF-8 mapping file for font encoding OMX
Now handling font encoding U ...
... no UTF-8 mapping file for font encoding U
   defining Unicode char U+00A9 (decimal 169)
   defining Unicode char U+00AA (decimal 170)
   defining Unicode char U+00AE (decimal 174)
   defining Unicode char U+00BA (decimal 186)
   defining Unicode char U+02C6 (decimal 710)
   defining Unicode char U+02DC (decimal 732)
   defining Unicode char U+200C (decimal 8204)
   defining Unicode char U+2026 (decimal 8230)
   defining Unicode char U+2122 (decimal 8482)
   defining Unicode char U+2423 (decimal 9251)
))
(/usr/local/texlive/2017/texmf-dist/tex/latex/base/fontenc.sty
Package: fontenc 2017/04/05 v2.0i Standard LaTeX package

(/usr/local/texlive/2017/texmf-dist/tex/latex/base/t1enc.def
File: t1enc.def 2017/04/05 v2.0i Standard LaTeX file
LaTeX Font Info:    Redeclaring font encoding T1 on input line 48.
))
(/usr/local/texlive/2017/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2017/03/14 v6.85a Hypertext links for LaTeX

(/usr/local/texlive/2017/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2016/05/16 v1.14 Bundle oberdiek, subset hyperref (HO)


(/usr/local/texlive/2017/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2016/05/16 v1.14 Bundle oberdiek, subset generic (HO)
Package: hobsub 2016/05/16 v1.14 Construct package bundles (HO)
Package: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
Package: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
Package: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package hobsub Info: Skipping package `ifvtex' (already loaded).
Package: intcalc 2016/05/16 v1.2 Expandable calculations with integers (HO)
Package hobsub Info: Skipping package `ifpdf' (already loaded).
Package: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)
Package: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
Package: pdftexcmds 2017/03/19 v0.25 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2016/05/16 v1.14 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2016/05/16 v1.4 Expandable calculations on big integers (HO
)
Package: bitset 2016/05/16 v1.2 Handle bit-vector datatype (HO)
Package: uniquecounter 2016/05/16 v1.3 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2016/05/16 v1.5 Let assignment for LaTeX macros (HO)
Package: hopatch 2016/05/16 v1.3 Wrapper for package hooks (HO)
Package: xcolor-patch 2016/05/16 xcolor patch
Package: atveryend 2016/05/16 v1.9 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2016/06/09 v1.18 At begin shipout hook (HO)
Package: refcount 2016/05/16 v3.5 Data extraction from label references (HO)
Package: hycolor 2016/05/16 v1.8 Color options for hyperref/bookmark (HO)
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2016/05/16 v1.4 Hooks for auxiliary files (HO)
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)
)
\@linkdim=\dimen116
\Hy@linkcounter=\count98
\Hy@pagecounter=\count99

(/usr/local/texlive/2017/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2017/03/14 v6.85a Hyperref: PDFDocEncoding definition (HO)
Now handling font encoding PD1 ...
... no UTF-8 mapping file for font encoding PD1
)
\Hy@SavedSpaceFactor=\count100

(/usr/local/texlive/2017/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Hyper figures OFF on input line 4498.
Package hyperref Info: Link nesting OFF on input line 4503.
Package hyperref Info: Hyper index ON on input line 4506.
Package hyperref Info: Plain pages OFF on input line 4513.
Package hyperref Info: Backreferencing OFF on input line 4518.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4751.
\c@Hy@tempcnt=\count101

(/usr/local/texlive/2017/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip10
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5104.
\XeTeXLinkMargin=\dimen117
\Fld@menulength=\count102
\Field@Width=\dimen118
\Fld@charsize=\dimen119
Package hyperref Info: Hyper figures OFF on input line 6358.
Package hyperref Info: Link nesting OFF on input line 6363.
Package hyperref Info: Hyper index ON on input line 6366.
Package hyperref Info: backreferencing OFF on input line 6373.
Package hyperref Info: Link coloring OFF on input line 6378.
Package hyperref Info: Link coloring with OCG OFF on input line 6383.
Package hyperref Info: PDF/A mode OFF on input line 6388.
LaTeX Info: Redefining \ref on input line 6428.
LaTeX Info: Redefining \pageref on input line 6432.
\Hy@abspage=\count103
\c@Item=\count104
\c@Hfootnote=\count105
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/local/texlive/2017/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2017/03/14 v6.85a Hyperref driver for pdfTeX
\Fld@listcount=\count106
\c@bookmark@seq@number=\count107

(/usr/local/texlive/2017/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2016/05/16 v1.8 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip47
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/booktabs/booktabs.sty
Package: booktabs 2016/04/27 v1.618033 publication quality tables
\heavyrulewidth=\dimen120
\lightrulewidth=\dimen121
\cmidrulewidth=\dimen122
\belowrulesep=\dimen123
\belowbottomsep=\dimen124
\aboverulesep=\dimen125
\abovetopsep=\dimen126
\cmidrulesep=\dimen127
\cmidrulekern=\dimen128
\defaultaddspace=\dimen129
\@cmidla=\count108
\@cmidlb=\count109
\@aboverulesep=\dimen130
\@belowrulesep=\dimen131
\@thisruleclass=\count110
\@lastruleclass=\count111
\@thisrulewidth=\dimen132
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks19
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/units/nicefrac.sty
Package: nicefrac 1998/08/04 v0.9b Nice fractions
\L@UnitsRaiseDisplaystyle=\skip48
\L@UnitsRaiseTextstyle=\skip49
\L@UnitsRaiseScriptstyle=\skip50

(/usr/local/texlive/2017/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
))
(/usr/local/texlive/2017/texmf-dist/tex/latex/microtype/microtype.sty
Package: microtype 2016/05/14 v2.6a Micro-typographical refinements (RS)
\MT@toks=\toks20
\MT@count=\count112
LaTeX Info: Redefining \textls on input line 774.
\MT@outer@kern=\dimen133
LaTeX Info: Redefining \textmicrotypecontext on input line 1310.
\MT@listname@count=\count113

(/usr/local/texlive/2017/texmf-dist/tex/latex/microtype/microtype-pdftex.def
File: microtype-pdftex.def 2016/05/14 v2.6a Definitions specific to pdftex (RS)

LaTeX Info: Redefining \lsstyle on input line 916.
LaTeX Info: Redefining \lslig on input line 916.
\MT@outer@space=\skip51
)
Package microtype Info: Loading configuration file microtype.cfg.

(/usr/local/texlive/2017/texmf-dist/tex/latex/microtype/microtype.cfg
File: microtype.cfg 2016/05/14 v2.6a microtype main configuration file (RS)
))
(./ap_2017.aux)
\openout1 = `ap_2017.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 66.
LaTeX Font Info:    ... okay on input line 66.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 66.
LaTeX Font Info:    ... okay on input line 66.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 66.
LaTeX Font Info:    ... okay on input line 66.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 66.
LaTeX Font Info:    ... okay on input line 66.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 66.
LaTeX Font Info:    ... okay on input line 66.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 66.
LaTeX Font Info:    ... okay on input line 66.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 66.
LaTeX Font Info:    ... okay on input line 66.
LaTeX Font Info:    Try loading font information for T1+ptm on input line 66.
 (/usr/local/texlive/2017/texmf-dist/tex/latex/psnfss/t1ptm.fd
File: t1ptm.fd 2001/06/04 font definitions for T1/ptm.
)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

\AtBeginShipoutBox=\box27
Package hyperref Info: Link coloring OFF on input line 66.
(/usr/local/texlive/2017/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2016/05/21 v2.44 Cross-referencing by name of section

(/usr/local/texlive/2017/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2016/05/16 v1.5 Cleanup title references (HO)
)
\c@section@level=\count114
)
LaTeX Info: Redefining \ref on input line 66.
LaTeX Info: Redefining \pageref on input line 66.
LaTeX Info: Redefining \nameref on input line 66.

(./ap_2017.out) (./ap_2017.out)
\@outlinefile=\write3
\openout3 = `ap_2017.out'.

LaTeX Info: Redefining \microtypecontext on input line 66.
Package microtype Info: Generating PDF output.
Package microtype Info: Character protrusion enabled (level 2).
Package microtype Info: Using default protrusion set `alltext'.
Package microtype Info: Automatic font expansion enabled (level 2),
(microtype)             stretch: 20, shrink: 20, step: 1, non-selected.
Package microtype Info: Using default expansion set `basictext'.
Package microtype Info: No adjustment of tracking.
Package microtype Info: No adjustment of interword spacing.
Package microtype Info: No adjustment of character kerning.

(/usr/local/texlive/2017/texmf-dist/tex/latex/microtype/mt-ptm.cfg
File: mt-ptm.cfg 2006/04/20 v1.7 microtype config. file: Times (RS)
)
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <17.28> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 69.

(/usr/local/texlive/2017/texmf-dist/tex/latex/microtype/mt-cmr.cfg
File: mt-cmr.cfg 2013/05/19 v2.2 microtype config. file: Computer Modern Roman 
(RS)
)
LaTeX Font Info:    Try loading font information for U+msa on input line 69.

(/usr/local/texlive/2017/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/microtype/mt-msa.cfg
File: mt-msa.cfg 2006/02/04 v1.1 microtype config. file: AMS symbols (a) (RS)
)
LaTeX Font Info:    Try loading font information for U+msb on input line 69.

(/usr/local/texlive/2017/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
(/usr/local/texlive/2017/texmf-dist/tex/latex/microtype/mt-msb.cfg
File: mt-msb.cfg 2005/06/01 v1.0 microtype config. file: AMS symbols (b) (RS)
)
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <10> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 69.
LaTeX Font Info:    Try loading font information for T1+cmtt on input line 69.

(/usr/local/texlive/2017/texmf-dist/tex/latex/base/t1cmtt.fd
File: t1cmtt.fd 2014/09/29 v2.5h Standard LaTeX font definitions
)
Package microtype Info: Loading generic settings for font family
(microtype)             `cmtt' (encoding: T1).
(microtype)             For optimal results, create family-specific settings.
(microtype)             See the microtype manual for details.
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <12> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 70.
LaTeX Font Info:    Try loading font information for T1+phv on input line 77.

(/usr/local/texlive/2017/texmf-dist/tex/latex/psnfss/t1phv.fd
File: t1phv.fd 2001/06/04 scalable font definitions for T1/phv.
)
Package microtype Info: Loading generic settings for font family
(microtype)             `phv' (encoding: T1).
(microtype)             For optimal results, create family-specific settings.
(microtype)             See the microtype manual for details.
 [1


{/usr/local/texlive/2017/texmf-var/fonts/map/pdftex/updmap/pdftex.map}] [2] [3]
LaTeX Font Info:    Try loading font information for OMS+ptm on input line 283.


(/usr/local/texlive/2017/texmf-dist/tex/latex/psnfss/omsptm.fd
File: omsptm.fd 
)
LaTeX Font Info:    Font shape `OMS/ptm/m/n' in size <10> not available
(Font)              Font shape `OMS/cmsy/m/n' tried instead on input line 283.
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <7> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 319.
LaTeX Font Info:    Font shape `T1/ptm/bx/it' in size <10> not available
(Font)              Font shape `T1/ptm/b/it' tried instead on input line 350.
 [4]
LaTeX Font Info:    Font shape `T1/ptm/bx/n' in size <9> not available
(Font)              Font shape `T1/ptm/b/n' tried instead on input line 367.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 369.
 [5]
Package atveryend Info: Empty hook `AfterLastShipout' on input line 369.

(./ap_2017.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 369.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 369.
Package rerunfilecheck Info: File `ap_2017.out' has not changed.
(rerunfilecheck)             Checksum: 013F6CEE16F17DDF46032AC3B760A78D;914.
Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 369.
 ) 
Here is how much of TeX's memory you used:
 7803 strings out of 492995
 118140 string characters out of 6132704
 237224 words of memory out of 5000000
 11118 multiletter control sequences out of 15000+600000
 54220 words of font info for 133 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 31i,8n,38p,211b,391s stack positions out of 5000i,500n,10000p,200000b,80000s
{/usr/local/texlive/2017/texmf-dist/fonts/enc/dvips/base/8r.enc}{/usr/local/t
exlive/2017/texmf-dist/fonts/enc/dvips/cm-super/cm-super-t1.enc}</usr/local/tex
live/2017/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texl
ive/2017/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texliv
e/2017/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2
017/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/20
17/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/local/texliv
e/2017/texmf-dist/fonts/type1/public/cm-super/sftt1000.pfb></usr/local/texlive/
2017/texmf-dist/fonts/type1/urw/helvetic/uhvr8a.pfb></usr/local/texlive/2017/te
xmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2017/texmf-dist/f
onts/type1/urw/times/utmbi8a.pfb></usr/local/texlive/2017/texmf-dist/fonts/type
1/urw/times/utmr8a.pfb></usr/local/texlive/2017/texmf-dist/fonts/type1/urw/time
s/utmri8a.pfb>
Output written on ap_2017.pdf (5 pages, 137708 bytes).
PDF statistics:
 162 PDF objects out of 1000 (max. 8388607)
 142 compressed objects within 2 object streams
 27 named destinations out of 1000 (max. 500000)
 26737 words of extra memory for PDF output out of 29859 (max. 10000000)


